Emerging cooperation on the road by myopic local interactions

We study a combinatorial problem inspired by the following scenario: fully autonomous vehicles drive on a multi-lane ($m \geq 2$) road. Each vehicle heads to its own destination and is allowed to exit the road only through a single designated off-ramp lane. However, an individual vehicle has a severely limited memory and sensing capabilities, and, moreover, does not communicate with its peers. In this work we present a distributed algorithm that, nonetheless, allows vehicles to get to the desired lane without collisions and in timely manner.

==> arXiv.masmd/clipart/CarTopView.txt <==
Free Clip art by Qubodup
CC0 - i.e. no attribution required

